MaskedFusion360: Reconstruct LiDAR Data by Querying Camera Features

In self-driving applications, LiDAR data provides accurate information about distances in 3D but lacks the semantic richness of camera data. Therefore, state-of-the-art methods for perception in urban scenes fuse data from both sensor types. In this work, we introduce a novel self-supervised method to fuse LiDAR and camera data for self-driving applications. We build upon masked autoencoders (MAEs) and train deep learning models to reconstruct masked LiDAR data from fused LiDAR and camera features. In contrast to related methods that use birds-eye-view representations, we fuse features from dense spherical LiDAR projections and features from fish-eye camera crops with a similar field of view. Therefore, we reduce the learned spatial transformations to moderate perspective transformations and do not require additional modules to generate dense LiDAR representations. Code is available at: https://github.com/KIT-MRT/masked-fusion-360

==> assets/metrics.csv <==
lr,step,train_loss,epoch,val_loss,ssim_full_input,ssim_no_cam,delta_total_variation
0.0001,0,,,,,,
,49,0.07161689549684525,0,,,,
,99,0.021863548085093498,0,,,,
,149,0.014674407429993153,0,,,,
,199,0.013188911601901054,0,,,,
,249,0.012280607596039772,0,,,,
,299,0.01215687021613121,0,,,,
,349,0.012213448993861675,0,,,,
,399,0.012436658143997192,0,,,,
,449,0.011694259941577911,0,,,,
,499,0.011806911788880825,0,,,,
,549,0.012157674878835678,0,,,,
,599,0.011511260643601418,0,,,,
,649,0.012254869565367699,0,,,,
,699,0.010863098315894604,0,,,,
,729,,0,0.011952217668294907,0.8974156379699707,0.7073143124580383,766.1494140625
9.990232305719945e-05,730,,,,,,
,749,0.01175657194107771,1,,,,
,799,0.01185530424118042,1,,,,
,849,0.01192069798707962,1,,,,
,899,0.011613739654421806,1,,,,
,949,0.011865271255373955,1,,,,
,999,0.011892382986843586,1,,,,
,1049,0.011777378618717194,1,,,,
,1099,0.011584527790546417,1,,,,
,1149,0.011596613563597202,1,,,,
,1199,0.01146739348769188,1,,,,
,1249,0.011626538820564747,1,,,,
,1299,0.01200021244585514,1,,,,
,1349,0.011510292068123817,1,,,,
,1399,0.01191229559481144,1,,,,
,1449,0.01145328301936388,1,,,,
,1459,,1,0.01178357657045126,0.9042440056800842,0.720919132232666,432.4461364746094
9.960967771506666e-05,1460,,,,,,
,1499,0.01112661138176918,2,,,,
,1549,0.01175838615745306,2,,,,
,1599,0.011437688954174519,2,,,,
,1649,0.011395178735256195,2,,,,
,1699,0.011225000023841858,2,,,,
,1749,0.01145058125257492,2,,,,
,1799,0.011132722720503807,2,,,,
,1849,0.011173095554113388,2,,,,
,1899,0.010977672412991524,2,,,,
,1949,0.011044193059206009,2,,,,
,1999,0.010991968214511871,2,,,,
,2049,0.011305814608931541,2,,,,
,2099,0.011017480865120888,2,,,,
,2149,0.010867185890674591,2,,,,
,2189,,2,0.010969476774334908,0.9040805101394653,0.7013526558876038,310.08013916015625
9.912321891107009e-05,2190,,,,,,
,2199,0.01083467062562704,3,,,,
,2249,0.010895244777202606,3,,,,
,2299,0.01084565743803978,3,,,,
,2349,0.011031472124159336,3,,,,
,2399,0.010020122863352299,3,,,,
,2449,0.009719541296362877,3,,,,
,2499,0.009681926108896732,3,,,,
,2549,0.009788210503757,3,,,,
,2599,0.009965780191123486,3,,,,
,2649,0.009645866230130196,3,,,,
,2699,0.009467479772865772,3,,,,
,2749,0.00894556101411581,3,,,,
,2799,0.009132656268775463,3,,,,
,2849,0.008604789152741432,3,,,,
,2899,0.008307495154440403,3,,,,
,2919,,3,0.008339195512235165,0.9321138262748718,0.6988663077354431,-223.2104949951172
9.844486647586723e-05,2920,,,,,,
,2949,0.007917266339063644,4,,,,
,2999,0.00771118700504303,4,,,,
,3049,0.007424675393849611,4,,,,
,3099,0.0070626502856612206,4,,,,
,3149,0.006979094818234444,4,,,,
,3199,0.007109563797712326,4,,,,
,3249,0.0070954360999166965,4,,,,
,3299,0.006714165210723877,4,,,,
,3349,0.006687288638204336,4,,,,
,3399,0.006880116183310747,4,,,,
,3449,0.006584568880498409,4,,,,
,3499,0.006457442417740822,4,,,,
,3549,0.006689445115625858,4,,,,
,3599,0.006481580901890993,4,,,,
,3649,0.006733051501214504,4,,,,
,3649,,4,0.0067292856983840466,0.9440941214561462,0.6844189763069153,-501.5231018066406
9.757729755661011e-05,3650,,,,,,
,3699,0.0064580440521240234,5,,,,
,3749,0.006424779072403908,5,,,,
,3799,0.006593395955860615,5,,,,
,3849,0.006379219237715006,5,,,,
,3899,0.006483147852122784,5,,,,
,3949,0.006470838561654091,5,,,,
,3999,0.006449615582823753,5,,,,
,4049,0.0063491156324744225,5,,,,
,4099,0.006121400743722916,5,,,,
,4149,0.006499690935015678,5,,,,
,4199,0.006351628340780735,5,,,,
,4249,0.006170117296278477,5,,,,
,4299,0.0062194219790399075,5,,,,
,4349,0.005998468957841396,5,,,,
,4379,,5,0.006352945230901241,0.9453098177909851,0.6751883029937744,-365.62359619140625
9.652393605146844e-05,4380,,,,,,
,4399,0.006304058246314526,6,,,,
,4449,0.006053316406905651,6,,,,
,4499,0.006356182973831892,6,,,,
,4549,0.006194572430104017,6,,,,
,4599,0.006197194568812847,6,,,,
,4649,0.006187113467603922,6,,,,
,4699,0.00606123311445117,6,,,,
,4749,0.0060181766748428345,6,,,,
,4799,0.006229821592569351,6,,,,
,4849,0.005977480672299862,6,,,,
,4899,0.006137322634458542,6,,,,
,4949,0.005983883515000343,6,,,,
,4999,0.00586303835734725,6,,,,
,5049,0.006009991746395826,6,,,,
,5099,0.005834780167788267,6,,,,
,5109,,6,0.006108819041401148,0.950692355632782,0.6935343146324158,-760.254150390625
9.528893909706797e-05,5110,,,,,,
,5149,0.005894175730645657,7,,,,
,5199,0.005750318989157677,7,,,,
,5249,0.005986231379210949,7,,,,
,5299,0.005837792064994574,7,,,,
,5349,0.005919191520661116,7,,,,
,5399,0.005512994714081287,7,,,,
,5449,0.005951033905148506,7,,,,
,5499,0.005887557752430439,7,,,,
,5549,0.005715002305805683,7,,,,
,5599,0.005883234553039074,7,,,,
,5649,0.0055319806560873985,7,,,,
,5699,0.005845401436090469,7,,,,
,5749,0.005746380891650915,7,,,,
,5799,0.005757774226367474,7,,,,
,5839,,7,0.005818946752697229,0.9524869918823242,0.6842698454856873,-941.9228515625
9.387718066217124e-05,5840,,,,,,
,5849,0.0057527488097548485,8,,,,
,5899,0.005674378015100956,8,,,,
,5949,0.005777254700660706,8,,,,
,5999,0.0055017899721860886,8,,,,
,6049,0.0054281665943562984,8,,,,
,6099,0.005716221407055855,8,,,,
,6149,0.005719438660889864,8,,,,
,6199,0.005581676494330168,8,,,,
,6249,0.005722233094274998,8,,,,
,6299,0.005534529685974121,8,,,,
,6349,0.005516326054930687,8,,,,
,6399,0.005589878186583519,8,,,,
,6449,0.005549614783376455,8,,,,
,6499,0.0056788064539432526,8,,,,
,6549,0.005538230761885643,8,,,,
,6569,,8,0.00561945978552103,0.9534975290298462,0.6805678606033325,-843.90869140625
9.229423231234974e-05,6570,,,,,,
,6599,0.005929446779191494,9,,,,
,6649,0.005855767522007227,9,,,,
,6699,0.005426699295639992,9,,,,
,6749,0.005602921359241009,9,,,,
,6799,0.005656594876199961,9,,,,
,6849,0.005427523050457239,9,,,,
,6899,0.005545123014599085,9,,,,
,6949,0.005707463249564171,9,,,,
,6999,0.005430319346487522,9,,,,
,7049,0.0054946169257164,9,,,,
,7099,0.005465133115649223,9,,,,
,7149,0.005532587878406048,9,,,,
,7199,0.005630184896290302,9,,,,
,7249,0.005523970816284418,9,,,,
,7299,0.00554678263142705,9,,,,
,7299,,9,0.005508884787559509,0.9535543918609619,0.6752844452857971,-140.86749267578125
9.054634122155989e-05,7300,,,,,,
,7349,0.005380620714277029,10,,,,
,7399,0.0052415234968066216,10,,,,
,7449,0.005542905069887638,10,,,,
,7499,0.005280453711748123,10,,,,
,7549,0.005318806506693363,10,,,,
,7599,0.005438706837594509,10,,,,
,7649,0.005282267928123474,10,,,,
,7699,0.005416683852672577,10,,,,
,7749,0.005542552098631859,10,,,,
,7799,0.00537849310785532,10,,,,
,7849,0.005419829860329628,10,,,,
,7899,0.005357629153877497,10,,,,
,7949,0.005201580934226513,10,,,,
,7999,0.005234404467046261,10,,,,
,8029,,10,0.005367460660636425,0.9552586078643799,0.674843430519104,-669.1071166992188
8.864040551740155e-05,8030,,,,,,
,8049,0.005417756270617247,11,,,,
,8099,0.005758450832217932,11,,,,
,8149,0.005368852987885475,11,,,,
,8199,0.005047522950917482,11,,,,
,8249,0.00522086676210165,11,,,,
,8299,0.005194124765694141,11,,,,
,8349,0.005126111675053835,11,,,,
,8399,0.0052747479639947414,11,,,,
,8449,0.005196257494390011,11,,,,
,8499,0.005239309277385473,11,,,,
,8549,0.004927477799355984,11,,,,
,8599,0.005263800732791424,11,,,,
,8649,0.005222978536039591,11,,,,
,8699,0.005056412890553474,11,,,,
,8749,0.005211905110627413,11,,,,
,8759,,11,0.005231129005551338,0.9572408199310303,0.6793807148933411,-852.967041015625
8.658394705735986e-05,8760,,,,,,
,8799,0.005206613801419735,12,,,,
,8849,0.005090248305350542,12,,,,
,8899,0.005145060829818249,12,,,,
,8949,0.005032910965383053,12,,,,
,8999,0.005190188996493816,12,,,,
,9049,0.005029927007853985,12,,,,
,9099,0.005049608182162046,12,,,,
,9149,0.0050607770681381226,12,,,,
,9199,0.00520604383200407,12,,,,
,9249,0.005095508880913258,12,,,,
,9299,0.005087651312351227,12,,,,
,9349,0.005162854678928852,12,,,,
,9399,0.005094622261822224,12,,,,
,9449,0.005017540417611599,12,,,,
,9489,,12,0.005108731798827648,0.9579374194145203,0.6825001239776611,-487.3879699707031
8.438508174347008e-05,9490,,,,,,
,9499,0.00507846474647522,13,,,,
,9549,0.005000407807528973,13,,,,
,9599,0.004910547751933336,13,,,,
,9649,0.005076935514807701,13,,,,
,9699,0.005090168211609125,13,,,,
,9749,0.005276760086417198,13,,,,
,9799,0.0051079606637358665,13,,,,
,9849,0.004919212311506271,13,,,,
,9899,0.004929848946630955,13,,,,
,9949,0.004857557825744152,13,,,,
,9999,0.005094918422400951,13,,,,
,10049,0.005041290074586868,13,,,,
,10099,0.0050310054793953896,13,,,,
,10149,0.004858511500060558,13,,,,
,10199,0.0049542575143277645,13,,,,
,10219,,13,0.005006672348827124,0.9588558077812195,0.6762275099754333,-439.8455810546875
8.205248749256013e-05,10220,,,,,,
,10249,0.004995585884898901,14,,,,
,10299,0.0050311340019106865,14,,,,
,10349,0.004939198959618807,14,,,,
,10399,0.004896588623523712,14,,,,
,10449,0.004712055902928114,14,,,,
,10499,0.005091543309390545,14,,,,
,10549,0.0051123276352882385,14,,,,
,10599,0.004939244128763676,14,,,,
,10649,0.004956001881510019,14,,,,
,10699,0.004926988389343023,14,,,,
,10749,0.00489801587536931,14,,,,
,10799,0.00476756040006876,14,,,,
,10849,0.00474966038018465,14,,,,
,10899,0.004846659954637289,14,,,,
,10949,0.0046392157673835754,14,,,,
,10949,,14,0.00489360885694623,0.9600807428359985,0.6807262897491455,-579.5364379882812
7.959536998847742e-05,10950,,,,,,
,10999,0.004964135121554136,15,,,,
,11049,0.004895658697932959,15,,,,
,11099,0.004779645707458258,15,,,,
,11149,0.004941134713590145,15,,,,
,11199,0.004715032875537872,15,,,,
,11249,0.004896095022559166,15,,,,
,11299,0.004650108981877565,15,,,,
,11349,0.0050969719886779785,15,,,,
,11399,0.004606444854289293,15,,,,
,11449,0.0047933124005794525,15,,,,
,11499,0.004835809580981731,15,,,,
,11549,0.004766298457980156,15,,,,
,11599,0.004828476347029209,15,,,,
,11649,0.004646087531000376,15,,,,
,11679,,15,0.004811837803572416,0.9606714248657227,0.680087685585022,-335.0353698730469
7.702342635146032e-05,11680,,,,,,
,11699,0.0047921184450387955,16,,,,
,11749,0.004772781394422054,16,,,,
,11799,0.004689424764364958,16,,,,
,11849,0.004842958878725767,16,,,,
,11899,0.00470885680988431,16,,,,
,11949,0.004736667964607477,16,,,,
,11999,0.004606718197464943,16,,,,
,12049,0.004768876358866692,16,,,,
,12099,0.004837019369006157,16,,,,
,12149,0.00463907141238451,16,,,,
,12199,0.00475901085883379,16,,,,
,12249,0.0047584110870957375,16,,,,
,12299,0.004643747117370367,16,,,,
,12349,0.004785994999110699,16,,,,
,12399,0.004579168278723955,16,,,,
,12409,,16,0.0047101546078920364,0.9616428017616272,0.6761056184768677,-708.1195068359375
7.434680686803489e-05,12410,,,,,,
,12449,0.004660657607018948,17,,,,
,12499,0.004661206156015396,17,,,,
,12549,0.004722947254776955,17,,,,
,12599,0.0045456974767148495,17,,,,
,12649,0.004832180682569742,17,,,,
,12699,0.004658553749322891,17,,,,
,12749,0.004624553956091404,17,,,,
,12799,0.004452108405530453,17,,,,
,12849,0.004614368546754122,17,,,,
,12899,0.004764012061059475,17,,,,
,12949,0.004744686186313629,17,,,,
,12999,0.004632935859262943,17,,,,
,13049,0.004575144499540329,17,,,,
,13099,0.004810823127627373,17,,,,
,13139,,17,0.00465233763679862,0.9624846577644348,0.6800181269645691,-607.6839599609375
7.157607493247108e-05,13140,,,,,,
,13149,0.004587365314364433,18,,,,
,13199,0.004566345363855362,18,,,,
,13249,0.004482488613575697,18,,,,
,13299,0.004479468800127506,18,,,,
,13349,0.0046003893949091434,18,,,,
,13399,0.00464915856719017,18,,,,
,13449,0.004505005665123463,18,,,,
,13499,0.0044491952285170555,18,,,,
,13549,0.004610756412148476,18,,,,
,13599,0.004414353985339403,18,,,,
,13649,0.004503762815147638,18,,,,
,13699,0.004523652605712414,18,,,,
,13749,0.004518552683293819,18,,,,
,13799,0.004400282632559538,18,,,,
,13849,0.004449567291885614,18,,,,
,13869,,18,0.004562953487038612,0.9632088541984558,0.6791352033615112,-159.32681274414062
6.872216535789155e-05,13870,,,,,,
,13899,0.004646721296012402,19,,,,
,13949,0.004434301517903805,19,,,,
,13999,0.0045965686440467834,19,,,,
,14049,0.004454522393643856,19,,,,
,14099,0.0044684624299407005,19,,,,
,14149,0.004564971197396517,19,,,,
,14199,0.004489940125495195,19,,,,
,14249,0.00439240038394928,19,,,,
,14299,0.004625016823410988,19,,,,
,14349,0.0043369620107114315,19,,,,
,14399,0.00443631038069725,19,,,,
,14449,0.0046770889312028885,19,,,,
,14499,0.00452467892318964,19,,,,
,14549,0.004238038789480925,19,,,,
,14599,0.004760983865708113,19,,,,
,14599,,19,0.004513849038630724,0.96315598487854,0.6737407445907593,-485.5361633300781
6.579634122155988e-05,14600,,,,,,
,14649,0.004339310340583324,20,,,,
,14699,0.004468463361263275,20,,,,
,14749,0.004501264076679945,20,,,,
,14799,0.004364758264273405,20,,,,
,14849,0.004422410391271114,20,,,,
,14899,0.004444243386387825,20,,,,
,14949,0.004412513226270676,20,,,,
,14999,0.004530480597168207,20,,,,
,15049,0.0044994656927883625,20,,,,
,15099,0.004284851253032684,20,,,,
,15149,0.004438488744199276,20,,,,
,15199,0.004462723154574633,20,,,,
,15249,0.004331285133957863,20,,,,
,15299,0.004355462733656168,20,,,,
,15329,,20,0.004446383100003004,0.9639018774032593,0.6758944392204285,-281.6154479980469
6.28101494146603e-05,15330,,,,,,
,15349,0.0044707548804581165,21,,,,
,15399,0.0041632200591266155,21,,,,
,15449,0.004372310824692249,21,,,,
,15499,0.004516831133514643,21,,,,
,15549,0.004349922761321068,21,,,,
,15599,0.004295293241739273,21,,,,
,15649,0.004278173670172691,21,,,,
,15699,0.004452266730368137,21,,,,
,15749,0.004414768889546394,21,,,,
,15799,0.004406400956213474,21,,,,
,15849,0.004399050958454609,21,,,,
,15899,0.004381611477583647,21,,,,
,15949,0.004414098337292671,21,,,,
,15999,0.004410640336573124,21,,,,
,16049,0.004447970539331436,21,,,,
,16059,,21,0.004408770240843296,0.9647125601768494,0.6771047115325928,-202.45887756347656
5.9775375071993364e-05,16060,,,,,,
,16099,0.004194901790469885,22,,,,
,16149,0.004578083287924528,22,,,,
,16199,0.0043507954105734825,22,,,,
,16249,0.004412734881043434,22,,,,
,16299,0.004114101175218821,22,,,,
,16349,0.00425908574834466,22,,,,
,16399,0.004232148639857769,22,,,,
,16449,0.004330431576818228,22,,,,
,16499,0.004356296267360449,22,,,,
,16549,0.004272475838661194,22,,,,
,16599,0.004388478118926287,22,,,,
,16649,0.0044472673907876015,22,,,,
,16699,0.0044893017038702965,22,,,,
,16749,0.004277077503502369,22,,,,
,16789,,22,0.004340847488492727,0.964857280254364,0.6741821765899658,-797.0902709960938
5.670399506143306e-05,16790,,,,,,
,16799,0.004415216390043497,23,,,,
,16849,0.004240370821207762,23,,,,
,16899,0.004196321126073599,23,,,,
,16949,0.004270655568689108,23,,,,
,16999,0.004166855942457914,23,,,,
,17049,0.0042504481971263885,23,,,,
,17099,0.0042970082722604275,23,,,,
,17149,0.004354508128017187,23,,,,
,17199,0.0042167482897639275,23,,,,
,17249,0.004266974050551653,23,,,,
,17299,0.004298292566090822,23,,,,
,17349,0.004262135364115238,23,,,,
,17399,0.004319381900131702,23,,,,
,17449,0.004334989935159683,23,,,,
,17499,0.004288117401301861,23,,,,
,17519,,23,0.004300331696867943,0.9650358557701111,0.67735356092453,-701.0059204101562
5.3608130716701005e-05,17520,,,,,,
,17549,0.004300304222851992,24,,,,
,17599,0.004371052607893944,24,,,,
,17649,0.004305598791688681,24,,,,
,17699,0.004119564779102802,24,,,,
,17749,0.004251092206686735,24,,,,
,17799,0.0043209209106862545,24,,,,
,17849,0.004512877203524113,24,,,,
,17899,0.004300159402191639,24,,,,
,17949,0.004273238126188517,24,,,,
,17999,0.004233803600072861,24,,,,
,18049,0.004258822184056044,24,,,,
,18099,0.004273038357496262,24,,,,
,18149,0.00423938874155283,24,,,,
,18199,0.004176313057541847,24,,,,
,18249,0.0045314813032746315,24,,,,
,18249,,24,0.004264495801180601,0.9654484987258911,0.681259036064148,-404.0475158691406
5.049999999999999e-05,18250,,,,,,
,18299,0.004232055973261595,25,,,,
,18349,0.004269189201295376,25,,,,
,18399,0.004133363254368305,25,,,,
,18449,0.004246956668794155,25,,,,
,18499,0.004065125249326229,25,,,,
,18549,0.0041395528241992,25,,,,
,18599,0.004060046747326851,25,,,,
,18649,0.0042520612478256226,25,,,,
,18699,0.004066310357302427,25,,,,
,18749,0.004028982482850552,25,,,,
,18799,0.004368527326732874,25,,,,
,18849,0.004201269708573818,25,,,,
,18899,0.004214621614664793,25,,,,
,18949,0.00425717793405056,25,,,,
,18979,,25,0.0042328061535954475,0.9656632542610168,0.6733995676040649,-655.491943359375
4.7391869283298976e-05,18980,,,,,,
,18999,0.004249360412359238,26,,,,
,19049,0.004314545076340437,26,,,,
,19099,0.004133125301450491,26,,,,
,19149,0.004399309400469065,26,,,,
,19199,0.004129112232476473,26,,,,
,19249,0.004191641230136156,26,,,,
,19299,0.00421909661963582,26,,,,
,19349,0.003982052206993103,26,,,,
,19399,0.004258900415152311,26,,,,
,19449,0.004213590174913406,26,,,,
,19499,0.003985018469393253,26,,,,
,19549,0.003994794562458992,26,,,,
,19599,0.004008767195045948,26,,,,
,19649,0.004182217642664909,26,,,,
,19699,0.00422236043959856,26,,,,
,19709,,26,0.004209402948617935,0.9665817618370056,0.6807034015655518,-580.971923828125
4.429600493856693e-05,19710,,,,,,
,19749,0.004142495803534985,27,,,,
,19799,0.004139884375035763,27,,,,
,19849,0.003980888053774834,27,,,,
,19899,0.004019476473331451,27,,,,
,19949,0.004352244548499584,27,,,,
,19999,0.004114271141588688,27,,,,
,20049,0.004033845849335194,27,,,,
,20099,0.004070047754794359,27,,,,
,20149,0.004131855443120003,27,,,,
,20199,0.004130558576434851,27,,,,
,20249,0.004177966620773077,27,,,,
,20299,0.00426739826798439,27,,,,
,20349,0.004101050551980734,27,,,,
,20399,0.004048965405672789,27,,,,
,20439,,27,0.004155004397034645,0.9667361378669739,0.676575779914856,-478.9944152832031
4.122462492800662e-05,20440,,,,,,
,20449,0.004092689137905836,28,,,,
,20499,0.004154766444116831,28,,,,
,20549,0.004167582839727402,28,,,,
,20599,0.004123981576412916,28,,,,
,20649,0.00414078775793314,28,,,,
,20699,0.004255877807736397,28,,,,
,20749,0.00412015849724412,28,,,,
,20799,0.004109628964215517,28,,,,
,20849,0.0039628492668271065,28,,,,
,20899,0.004090737551450729,28,,,,
,20949,0.004158703610301018,28,,,,
,20999,0.004044582135975361,28,,,,
,21049,0.004218478221446276,28,,,,
,21099,0.004092985298484564,28,,,,
,21149,0.0040262481197714806,28,,,,
,21169,,28,0.004134016577154398,0.9666242599487305,0.6741258502006531,-865.115478515625
3.8189850585339674e-05,21170,,,,,,
,21199,0.003993889316916466,29,,,,
,21249,0.0042751082219183445,29,,,,
,21299,0.0040489425882697105,29,,,,
,21349,0.003947002347558737,29,,,,
,21399,0.004089740104973316,29,,,,
,21449,0.0039701806381344795,29,,,,
,21499,0.004128797445446253,29,,,,
,21549,0.00427494291216135,29,,,,
,21599,0.004174887202680111,29,,,,
,21649,0.003980305045843124,29,,,,
,21699,0.004101497121155262,29,,,,
,21749,0.0041266572661697865,29,,,,
,21799,0.004018895328044891,29,,,,
,21849,0.004105859436094761,29,,,,
,21899,0.004194062203168869,29,,,,
,21899,,29,0.004098682664334774,0.9668832421302795,0.6741794943809509,-712.4329223632812
3.5203658778440106e-05,21900,,,,,,
,21949,0.004018646199256182,30,,,,
,21999,0.004244139883667231,30,,,,
,22049,0.0040320344269275665,30,,,,
,22099,0.003899663919582963,30,,,,
,22149,0.00408052047714591,30,,,,
,22199,0.003902929835021496,30,,,,
,22249,0.0041241878643631935,30,,,,
,22299,0.004083575680851936,30,,,,
,22349,0.00409548357129097,30,,,,
,22399,0.003915624227374792,30,,,,
,22449,0.00394347682595253,30,,,,
,22499,0.003980865702033043,30,,,,
,22549,0.0038756655994802713,30,,,,
,22599,0.003934129141271114,30,,,,
,22629,,30,0.004084670450538397,0.967025101184845,0.6769941449165344,-767.8901977539062
3.227783464210844e-05,22630,,,,,,
,22649,0.004112738184630871,31,,,,
,22699,0.0040077026933431625,31,,,,
,22749,0.004126951564103365,31,,,,
,22799,0.004098788369446993,31,,,,
,22849,0.004015612415969372,31,,,,
,22899,0.004024928901344538,31,,,,
,22949,0.004086286760866642,31,,,,
,22999,0.003966943360865116,31,,,,
,23049,0.004067377187311649,31,,,,
,23099,0.0040190075524151325,31,,,,
,23149,0.003949844278395176,31,,,,
,23199,0.004174057859927416,31,,,,
,23249,0.003918432164937258,31,,,,
,23299,0.0039534191600978374,31,,,,
,23349,0.004002683330327272,31,,,,
,23359,,31,0.004053330048918724,0.9672960638999939,0.6759227514266968,-956.3790893554688
2.942392506752889e-05,23360,,,,,,
,23399,0.003961899783462286,32,,,,
,23449,0.003961785696446896,32,,,,
,23499,0.003964847419410944,32,,,,
,23549,0.0039380621165037155,32,,,,
,23599,0.0038992196787148714,32,,,,
,23649,0.003952996339648962,32,,,,
,23699,0.003995447885245085,32,,,,
,23749,0.004111248999834061,32,,,,
,23799,0.00392207270488143,32,,,,
,23849,0.004084158223122358,32,,,,
,23899,0.0041946847923099995,32,,,,
,23949,0.004074207507073879,32,,,,
,23999,0.004003946203738451,32,,,,
,24049,0.003950731363147497,32,,,,
,24089,,32,0.004038487561047077,0.9676058888435364,0.6773648858070374,-939.4074096679688
2.6653193131965075e-05,24090,,,,,,
,24099,0.0039504580199718475,33,,,,
,24149,0.003979076631367207,33,,,,
,24199,0.0041139991953969,33,,,,
,24249,0.003889339044690132,33,,,,
,24299,0.004024046938866377,33,,,,
,24349,0.004043418448418379,33,,,,
,24399,0.004139868076890707,33,,,,
,24449,0.003935880959033966,33,,,,
,24499,0.004139767028391361,33,,,,
,24549,0.0038324964698404074,33,,,,
,24599,0.003980421461164951,33,,,,
,24649,0.003821279853582382,33,,,,
,24699,0.0038732304237782955,33,,,,
,24749,0.0038986827712506056,33,,,,
,24799,0.003735974431037903,33,,,,
,24819,,33,0.0040144044905900955,0.9677071571350098,0.6754541397094727,-1147.6209716796875
2.3976573648539646e-05,24820,,,,,,
,24849,0.004003715235739946,34,,,,
,24899,0.003796437056735158,34,,,,
,24949,0.004111038520932198,34,,,,
,24999,0.004040306434035301,34,,,,
,25049,0.003919338807463646,34,,,,
,25099,0.004011066630482674,34,,,,
,25149,0.0039653414860367775,34,,,,
,25199,0.003814430208876729,34,,,,
,25249,0.004013067111372948,34,,,,
,25299,0.003975538536906242,34,,,,
,25349,0.003935881424695253,34,,,,
,25399,0.003919108770787716,34,,,,
,25449,0.003900506068021059,34,,,,
,25499,0.003893984016031027,34,,,,
,25549,0.003758357372134924,34,,,,
,25549,,34,0.003997538238763809,0.9680556654930115,0.67731773853302,-1071.570556640625
2.1404630011522576e-05,25550,,,,,,
,25599,0.004007955081760883,35,,,,
,25649,0.0038751093670725822,35,,,,
,25699,0.003965971525758505,35,,,,
,25749,0.003778223181143403,35,,,,
,25799,0.003905557096004486,35,,,,
,25849,0.003922644071280956,35,,,,
,25899,0.00406214315444231,35,,,,
,25949,0.0038825548253953457,35,,,,
,25999,0.003977462649345398,35,,,,
,26049,0.004084645304828882,35,,,,
,26099,0.004033898003399372,35,,,,
,26149,0.0037173335440456867,35,,,,
,26199,0.0040702722035348415,35,,,,
,26249,0.003919880371540785,35,,,,
,26279,,35,0.003984950017184019,0.9681758880615234,0.6768239736557007,-865.1806030273438
1.8947512507439848e-05,26280,,,,,,
,26299,0.0038576433435082436,36,,,,
,26349,0.0038265122566372156,36,,,,
,26399,0.003977654967457056,36,,,,
,26449,0.004034650512039661,36,,,,
,26499,0.003935219254344702,36,,,,
,26549,0.0038319292943924665,36,,,,
,26599,0.0039085885509848595,36,,,,
,26649,0.003913489170372486,36,,,,
,26699,0.00391641678288579,36,,,,
,26749,0.0038215513341128826,36,,,,
,26799,0.003915088716894388,36,,,,
,26849,0.0039773499593138695,36,,,,
,26899,0.004077571909874678,36,,,,
,26949,0.00387123366817832,36,,,,
,26999,0.0039064763113856316,36,,,,
,27009,,36,0.003966907970607281,0.96830153465271,0.676406979560852,-997.3096313476562
1.66149182565299e-05,27010,,,,,,
,27049,0.004061791114509106,37,,,,
,27099,0.0038906692061573267,37,,,,
,27149,0.003963510971516371,37,,,,
,27199,0.003964100498706102,37,,,,
,27249,0.003969300072640181,37,,,,
,27299,0.004058229736983776,37,,,,
,27349,0.0038598300889134407,37,,,,
,27399,0.003995979204773903,37,,,,
,27449,0.0038872796576470137,37,,,,
,27499,0.004041378851979971,37,,,,
,27549,0.004034729674458504,37,,,,
,27599,0.0038470174185931683,37,,,,
,27649,0.0038323267363011837,37,,,,
,27699,0.003971499856561422,37,,,,
,27739,,37,0.003947961609810591,0.9684782028198242,0.6767727136611938,-1161.625732421875
1.4416052942640132e-05,27740,,,,,,
,27749,0.004032082390040159,38,,,,
,27799,0.003945154137909412,38,,,,
,27849,0.0039132689125835896,38,,,,
,27899,0.003988021984696388,38,,,,
,27949,0.003935795743018389,38,,,,
,27999,0.00405989121645689,38,,,,
,28049,0.003922049421817064,38,,,,
,28099,0.0038463682867586613,38,,,,
,28149,0.003983598202466965,38,,,,
,28199,0.003721946617588401,38,,,,
,28249,0.0038794162683188915,38,,,,
,28299,0.003931437619030476,38,,,,
,28349,0.0037638461217284203,38,,,,
,28399,0.004059194587171078,38,,,,
,28449,0.0038237478584051132,38,,,,
,28469,,38,0.003937582951039076,0.9684838056564331,0.675605297088623,-1249.113037109375
1.235959448259843e-05,28470,,,,,,
,28499,0.003960045054554939,39,,,,
,28549,0.004022411536425352,39,,,,
,28599,0.003965758252888918,39,,,,
,28649,0.003972375299781561,39,,,,
,28699,0.0037339956033974886,39,,,,
,28749,0.00397265562787652,39,,,,
,28799,0.0038938254583626986,39,,,,
,28849,0.003976138308644295,39,,,,
,28899,0.0038487669080495834,39,,,,
,28949,0.003899829462170601,39,,,,
,28999,0.003898926544934511,39,,,,
,29049,0.003849406260997057,39,,,,
,29099,0.0037137260660529137,39,,,,
,29149,0.0039815474301576614,39,,,,
,29199,0.004269314929842949,39,,,,
,29199,,39,0.003928178455680609,0.9685313701629639,0.6758555173873901,-1237.875
1.04536587784401e-05,29200,,,,,,
,29249,0.0039002359844744205,40,,,,
,29299,0.003821399761363864,40,,,,
,29349,0.0037875566631555557,40,,,,
,29399,0.004039567895233631,40,,,,
,29449,0.00395997567102313,40,,,,
,29499,0.004030057229101658,40,,,,
,29549,0.003953071776777506,40,,,,
,29599,0.003955775871872902,40,,,,
,29649,0.0039413562044501305,40,,,,
,29699,0.003913895692676306,40,,,,
,29749,0.0039003388956189156,40,,,,
,29799,0.003889806102961302,40,,,,
,29849,0.0038331353571265936,40,,,,
,29899,0.0039984011091291904,40,,,,
,29929,,40,0.003915766719728708,0.968697190284729,0.6756806373596191,-1291.066162109375
8.70576768765026e-06,29930,,,,,,
,29949,0.003840113990008831,41,,,,
,29999,0.0038962792605161667,41,,,,
,30049,0.00378188188187778,41,,,,
,30099,0.003957047127187252,41,,,,
,30149,0.0038936480414122343,41,,,,
,30199,0.0038112483453005552,41,,,,
,30249,0.003770848736166954,41,,,,
,30299,0.003890909953042865,41,,,,
,30349,0.0038025518879294395,41,,,,
,30399,0.003705176990479231,41,,,,
,30449,0.004038687329739332,41,,,,
,30499,0.0039649237878620625,41,,,,
,30549,0.0038880256470292807,41,,,,
,30599,0.0038655209355056286,41,,,,
,30649,0.0038589974865317345,41,,,,
,30659,,41,0.003906246740370989,0.9687192440032959,0.6767421960830688,-1162.612548828125
7.122819337828748e-06,30660,,,,,,
,30699,0.0037372077349573374,42,,,,
,30749,0.0038830905687063932,42,,,,
,30799,0.003961145877838135,42,,,,
,30849,0.0039003959391266108,42,,,,
,30899,0.003885970450937748,42,,,,
,30949,0.0039789448492228985,42,,,,
,30999,0.0038872123695909977,42,,,,
,31049,0.0038741352036595345,42,,,,
,31099,0.003871544264256954,42,,,,
,31149,0.0038614170625805855,42,,,,
,31199,0.0038050212897360325,42,,,,
,31249,0.003877718234434724,42,,,,
,31299,0.004008034709841013,42,,,,
,31349,0.0038775212597101927,42,,,,
,31389,,42,0.003895915811881423,0.9688665270805359,0.6747400760650635,-1362.39501953125
5.711060902932039e-06,31390,,,,,,
,31399,0.0038812756538391113,43,,,,
,31449,0.0038032797165215015,43,,,,
,31499,0.0038639637641608715,43,,,,
,31549,0.0037060249596834183,43,,,,
,31599,0.003970296587795019,43,,,,
,31649,0.003781578503549099,43,,,,
,31699,0.0038496702909469604,43,,,,
,31749,0.003859700635075569,43,,,,
,31799,0.003828689455986023,43,,,,
,31849,0.0037943506613373756,43,,,,
,31899,0.0037781253922730684,43,,,,
,31949,0.004028902389109135,43,,,,
,31999,0.0038804751820862293,43,,,,
,32049,0.0038935202173888683,43,,,,
,32099,0.0036810198798775673,43,,,,
,32119,,43,0.0038911043666303158,0.9689511656761169,0.6769468188285828,-1355.9942626953125
4.476063948531556e-06,32120,,,,,,
,32149,0.00407418655231595,44,,,,
,32199,0.0040315501391887665,44,,,,
,32249,0.0038901253137737513,44,,,,
,32299,0.0038238144479691982,44,,,,
,32349,0.003841615281999111,44,,,,
,32399,0.0039487555623054504,44,,,,
,32449,0.0037561715580523014,44,,,,
,32499,0.003757302649319172,44,,,,
,32549,0.0038706730119884014,44,,,,
,32599,0.0038756458088755608,44,,,,
,32649,0.0039509739726781845,44,,,,
,32699,0.003829606808722019,44,,,,
,32749,0.003922807518392801,44,,,,
,32799,0.0037481060717254877,44,,,,
,32849,0.003594314446672797,44,,,,
,32849,,44,0.0038824984803795815,0.9690366387367249,0.676635205745697,-1280.977294921875
3.4227024433898985e-06,32850,,,,,,
,32899,0.0039032569620758295,45,,,,
,32949,0.0038550547324121,45,,,,
,32999,0.003967625554651022,45,,,,
,33049,0.004065497778356075,45,,,,
,33099,0.003774165641516447,45,,,,
,33149,0.0038644536398351192,45,,,,
,33199,0.0038188518956303596,45,,,,
,33249,0.0037239794619381428,45,,,,
,33299,0.0038442686200141907,45,,,,
,33349,0.00382921751588583,45,,,,
,33399,0.003901650896295905,45,,,,
,33449,0.0039017386734485626,45,,,,
,33499,0.003792010946199298,45,,,,
,33549,0.0038822595961391926,45,,,,
,33579,,45,0.0038788539823144674,0.9689795970916748,0.6771368980407715,-1363.69091796875
2.555133524132766e-06,33580,,,,,,
,33599,0.003833558177575469,46,,,,
,33649,0.003718117717653513,46,,,,
,33699,0.004063517786562443,46,,,,
,33749,0.003806724213063717,46,,,,
,33799,0.003950719255954027,46,,,,
,33849,0.003911270759999752,46,,,,
,33899,0.0038547301664948463,46,,,,
,33949,0.003868579166010022,46,,,,
,33999,0.00377275119535625,46,,,,
,34049,0.0038561192341148853,46,,,,
,34099,0.003843364305794239,46,,,,
,34149,0.0037461556494235992,46,,,,
,34199,0.003916848450899124,46,,,,
,34249,0.003987035248428583,46,,,,
,34299,0.003810918889939785,46,,,,
,34309,,46,0.0038704469334334135,0.9690230488777161,0.6766839027404785,-1172.780029296875
1.8767810889299075e-06,34310,,,,,,
,34349,0.0038065374828875065,47,,,,
,34399,0.003681324189528823,47,,,,
,34449,0.0038084539119154215,47,,,,
,34499,0.0038661016151309013,47,,,,
,34549,0.0037939848843961954,47,,,,
,34599,0.0037896353751420975,47,,,,
,34649,0.0037087316159158945,47,,,,
,34699,0.0038156090304255486,47,,,,
,34749,0.0037847147323191166,47,,,,
,34799,0.004026899579912424,47,,,,
,34849,0.003725140355527401,47,,,,
,34899,0.003810846246778965,47,,,,
,34949,0.0037475554272532463,47,,,,
,34999,0.0036433201748877764,47,,,,
,35039,,47,0.003870276501402259,0.9691951870918274,0.6771656274795532,-1432.1429443359375
1.3903222849333503e-06,35040,,,,,,
,35049,0.00377517007291317,48,,,,
,35099,0.003789548296481371,48,,,,
,35149,0.003986747935414314,48,,,,
,35199,0.0037687772419303656,48,,,,
,35249,0.003870727028697729,48,,,,
,35299,0.003714060876518488,48,,,,
,35349,0.0036615252029150724,48,,,,
,35399,0.003759592305868864,48,,,,
,35449,0.003949837293475866,48,,,,
,35499,0.003753005526959896,48,,,,
,35549,0.003994088154286146,48,,,,
,35599,0.003816541749984026,48,,,,
,35649,0.0038815774023532867,48,,,,
,35699,0.0037145554088056087,48,,,,
,35749,0.003890527877956629,48,,,,
,35769,,48,0.0038720727898180485,0.9691194295883179,0.6772792339324951,-1392.37158203125
1.0976769428005576e-06,35770,,,,,,
,35799,0.0038355691358447075,49,,,,
,35849,0.003854642389342189,49,,,,
,35899,0.003818062599748373,49,,,,
,35949,0.004032919183373451,49,,,,
,35999,0.0038660098798573017,49,,,,
,36049,0.00375802768394351,49,,,,
,36099,0.0037882551550865173,49,,,,
,36149,0.003862285055220127,49,,,,
,36199,0.0037493009585887194,49,,,,
,36249,0.0038405144587159157,49,,,,
,36299,0.0038771911058574915,49,,,,
,36349,0.0038086771965026855,49,,,,
,36399,0.003821230959147215,49,,,,
,36449,0.003762356238439679,49,,,,
,36499,0.003155966755002737,49,,,,
,36499,,49,0.003864569589495659,0.9691603183746338,0.6766672134399414,-1326.2877197265625
1e-06,36500,,,,,,
,36549,0.00393438246101141,50,,,,
,36599,0.0036462554708123207,50,,,,
,36649,0.003969536162912846,50,,,,
,36699,0.0038605278823524714,50,,,,
,36749,0.00393178965896368,50,,,,
,36799,0.003885990707203746,50,,,,
,36849,0.0038147938903421164,50,,,,
,36899,0.0038766046054661274,50,,,,
,36949,0.003771044546738267,50,,,,
,36999,0.003955376334488392,50,,,,
,37049,0.0038119798991829157,50,,,,
,37099,0.0037730226758867502,50,,,,
,37149,0.00379809713922441,50,,,,
,37199,0.0037829214707016945,50,,,,
,37229,,50,0.0038679575081914663,0.9690694212913513,0.676680862903595,-1192.599365234375
1.0976769428005578e-06,37230,,,,,,
,37249,0.00374028948135674,51,,,,
,37299,0.003619346534833312,51,,,,
,37349,0.003742228727787733,51,,,,
,37399,0.003941075876355171,51,,,,
,37449,0.0037582239601761103,51,,,,
,37499,0.0037794080562889576,51,,,,
,37549,0.003681984031572938,51,,,,
,37599,0.003792490577325225,51,,,,
,37649,0.0038355058059096336,51,,,,
,37699,0.0038741561584174633,51,,,,
,37749,0.003663630224764347,51,,,,
,37799,0.0037862127646803856,51,,,,
,37849,0.003886729944497347,51,,,,
,37899,0.004007440991699696,51,,,,
,37949,0.003856170456856489,51,,,,
,37959,,51,0.0038610741030424833,0.969144880771637,0.6773935556411743,-1407.923583984375
1.3903222849333452e-06,37960,,,,,,
,37999,0.0038850437849760056,52,,,,
,38049,0.003744116984307766,52,,,,
,38099,0.003997190855443478,52,,,,
,38149,0.0038150763139128685,52,,,,
,38199,0.003754502162337303,52,,,,
,38249,0.003836963092908263,52,,,,
,38299,0.003722383175045252,52,,,,
,38349,0.00371945439837873,52,,,,
,38399,0.003941429778933525,52,,,,
,38449,0.0038859364576637745,52,,,,
,38499,0.0038382699713110924,52,,,,
,38549,0.003779428079724312,52,,,,
,38599,0.003756290301680565,52,,,,
,38649,0.003931441809982061,52,,,,
,38689,,52,0.003863855032250285,0.9692310690879822,0.6764222383499146,-1496.2591552734375
1.8767810889299138e-06,38690,,,,,,
,38699,0.003887187922373414,53,,,,
,38749,0.0038269187789410353,53,,,,
,38799,0.003780188038945198,53,,,,
,38849,0.003613022156059742,53,,,,
,38899,0.0038169047329574823,53,,,,
,38949,0.0036997466813772917,53,,,,
,38999,0.0038050799630582333,53,,,,
,39049,0.003970284480601549,53,,,,
,39099,0.003760572522878647,53,,,,
,39149,0.003835360985249281,53,,,,
,39199,0.0038930727168917656,53,,,,
,39249,0.0039009656757116318,53,,,,
,39299,0.003778996178880334,53,,,,
,39349,0.00389938335865736,53,,,,
,39399,0.0038365134969353676,53,,,,
,39419,,53,0.0038656850811094046,0.969143807888031,0.6759544610977173,-1401.040771484375
2.5551335241327563e-06,39420,,,,,,
,39449,0.004051545634865761,54,,,,
,39499,0.003741978667676449,54,,,,
,39549,0.003958547487854958,54,,,,
,39599,0.003947550430893898,54,,,,
,39649,0.003897105809301138,54,,,,
,39699,0.0038353765849024057,54,,,,
,39749,0.003765607951208949,54,,,,
,39799,0.0038541622925549746,54,,,,
,39849,0.003645658725872636,54,,,,
,39899,0.0039033438079059124,54,,,,
,39949,0.0038342697080224752,54,,,,
,39999,0.003791035618633032,54,,,,
,40049,0.003968893550336361,54,,,,
,40099,0.003917519468814135,54,,,,
,40149,0.0037392168305814266,54,,,,
,40149,,54,0.003864895785227418,0.9691396355628967,0.6769294738769531,-1788.6668701171875
3.4227024433898943e-06,40150,,,,,,
,40199,0.003953484818339348,55,,,,
,40249,0.003660691436380148,55,,,,
,40299,0.003916725050657988,55,,,,
,40349,0.0038845431990921497,55,,,,
,40399,0.0037734699435532093,55,,,,
,40449,0.003691019956022501,55,,,,
,40499,0.003826306201517582,55,,,,
,40549,0.0038054068572819233,55,,,,
,40599,0.0038132108747959137,55,,,,
,40649,0.0038153331261128187,55,,,,
,40699,0.003992627374827862,55,,,,
,40749,0.0037826858460903168,55,,,,
,40799,0.00397861935198307,55,,,,
,40849,0.0038877082988619804,55,,,,
,40879,,55,0.0038628457114100456,0.96921306848526,0.676923394203186,-1400.651123046875
4.4760639485315525e-06,40880,,,,,,
,40899,0.003921150229871273,56,,,,
,40949,0.0038007344119250774,56,,,,
,40999,0.003763033775612712,56,,,,
,41049,0.0037906626239418983,56,,,,
,41099,0.0037307769525796175,56,,,,
,41149,0.003704269416630268,56,,,,
,41199,0.00397759024053812,56,,,,
,41249,0.003941396251320839,56,,,,
,41299,0.003925968427211046,56,,,,
,41349,0.0036886120215058327,56,,,,
,41399,0.003779918421059847,56,,,,
,41449,0.003816233016550541,56,,,,
,41499,0.003640376264229417,56,,,,
,41549,0.0037379602435976267,56,,,,
,41599,0.0038594792131334543,56,,,,
,41609,,56,0.0038659698329865932,0.9692232012748718,0.6771059632301331,-1233.655517578125
5.711060902932025e-06,41610,,,,,,
,41649,0.0038374646101146936,57,,,,
,41699,0.0038450697902590036,57,,,,
,41749,0.0038538577500730753,57,,,,
,41799,0.0037317031528800726,57,,,,
,41849,0.003832716029137373,57,,,,
,41899,0.0038795662112534046,57,,,,
,41949,0.003823042381554842,57,,,,
,41970,0.0038940429221838713,57,,,,
,41970,,57,0.003866241779178381,0.9691275954246521,0.6771329045295715,-1389.5478515625

